Daily Observations of Interstellar Scintillation in PSR B0329+54

Quasi-continuous observations of PSR B03239+54 over 20 days using the Nanshan 25-m telescope at 1540 MHz have been used to study the effects of refractive scintillation on the pulsar flux density and diffractive scintillation properties. Dynamic spectra were obtained from datasets of 90 min duration and diffractive parameters derived from a two-dimensional auto-correlation analysis. Secondary spectra were also computed but these showed no significant evidence for arc structure. Cross correlations between variations in the derived parameters were much lower than predicted by thin screen models and in one case was of opposite sign to the prediction. Observed modulation indices were larger than predicted by thin screen models with a Kolmogorov fluctuation spectrum. Structure functions were computed for the flux density, diffractive timescale and decorrelation bandwidth. These indicated a refractive timescale of $8\pm 2$ h, much shorter than predicted by the thin screen model. The measured structure-function slope of $0.4\pm 0.2$ is also inconsistent with scattering by a single thin screen for which a slope of 2.0 is expected. All observations are consistent with scattering by an extended medium having a Kolmogorov fluctuation spectrum which is concentrated towards the pulsar. This interpretation is also consistent with recent observations of multiple diffuse scintillation arcs for this pulsar.

==> readme.txt <==
paper title:
    Daily Observations of Interstellar Scintillation in PSR B0329+54
 
 
Authors:
   N. Wang, Z. Yan,  R. N. Manchester and H. X. Wang
 
 
Contact details for Na Wang (Nina Wang):
    email:  na.wang@uao.ac.cn
    post:   40-5 South Beijing Road
            Urumqi, Xinjiang, 830011
            China
 
 
Files contained:
    Fig 1. dynamic_paper.ps
    Fig 2. acf_paper.ps
    Fig 3. scintpara.ps
    Fig 4. correlation_plot.ps
    Fig 5. struc_flux.ps
    Fig 5. struc_freq.ps
    Fig 5. struc_time.ps
 
 
    scint0329_7.ps     (full paper)
    scint0329_7.tex    (full paper)
    readme.txt       (This file)
 

